LeM\'emoire: Memory-Conditioned JEPA World Models for Planning in Changing Worlds

JEPA world models plan by predicting the consequences of actions in a learned latent space. However, the dynamics of an environment often depend on factors the agent cannot observe, such as friction or the response of its actuators. Because these models predict from only a few recent frames, they cannot distinguish environments that differ only in these factors, and their plans degrade under dynamics shifts. We propose LeM\'emoire, a JEPA world model that plans by conditioning its predictor on a memory of every transition it has executed in its current world, kept across episodes. As the agent acts, the memory stores each action together with the outcome it produced. From these transitions the model reads a dynamics code, which conditions its predictions of the effects of its next actions. At test time, the model adapts by writing its transitions into its memory, without accessing the hidden factors or changing any weight. In three environments, memory raises planning success under dynamics shifts outside the training range above that of the same model trained on the same data without memory. On PushT, it raises out-of-range success from 50% to 72% and success under unseen dynamics by 18 points, and it significantly outperforms test-time training out of range and under combined shifts in 11 of 12 paired comparisons across environments and backbones. A history encoder limited to the current episode recovers less than half of the gain, so the gain comes from the experience kept across episodes. A JEPA world model can thus adapt to dynamics shifts from a memory of its own transitions.

==> figures/fig56data/codemap_coords.tsv <==
world	group	pc1	pc2
default	in_range	-0.794616	-1.313165
fric05	in_range	-0.776286	-1.303589
damp1e3	in_range	-1.005685	-0.949958
fric05_damp1e3	in_range	-1.013094	-0.900500
cmd_rot30	in_range	6.828113	0.958028
cmd_gain16	in_range	-2.668882	4.032682
nk_gainxy_0	in_range	-0.569550	-0.523499
fric15	out_of_range	-0.558913	-0.850283
fric2	out_of_range	-0.580819	-0.786945
fric2_damp1e3	out_of_range	-0.923204	-0.591816
damp01	out_of_range	-1.613628	0.844569
inertia_x01	out_of_range	-0.849830	1.362751
inertia_x02	out_of_range	-0.835878	0.900453
kv_x2	out_of_range	2.520112	-6.205973
kv_x25	out_of_range	3.182899	-6.655283
cog_m25_30	out_of_range	-0.727328	-0.949262
cog_20_45	out_of_range	-0.770508	-1.167750
cog_0_75	out_of_range	-0.837722	-1.096236
delay2	out_of_range	0.625400	0.737274
nk_lag_1	out_of_range	1.448738	-0.155626
tilt	unseen_dynamics	-0.755898	-1.242808
nk_tilt_W_0	unseen_dynamics	-0.803019	-1.276153
nk_tilt_S_0	unseen_dynamics	-0.810903	-1.308853
nk_radius_2	unseen_dynamics	-1.277156	-0.468271
anchorRed	unseen_visual	-0.852853	-0.379656
blockRed	unseen_visual	-1.437586	2.345780
blur	unseen_visual	-0.828245	-1.371627
snp1	unseen_visual	-0.730054	-0.767825
dark	unseen_visual	-0.721532	-1.109438
e19_xmirror_fric05	combinations	15.706050	-7.628174
e19_lag4_inertia05	combinations	1.190198	0.583640
e19_kv2_fric15	combinations	2.666016	-6.164237
e19_ymirror_kv125	combinations	14.970407	-5.758472
e19_lag4_cog030	combinations	1.292478	0.080741
e19_gainxy_blur	combinations	-0.787849	-0.752282
e19_kv2_snp1	combinations	2.733502	-5.876706
e19_lag4_snp1	combinations	1.326147	-0.354416


==> figures/fig56data/fig6c_summary.tsv <==
k	n	ours_median	ratio_to_control_median	control_median	empty_median	ours_minus_control_median
1	31	2.55019099	0.84607271	3.06415366	2.79101272	-0.44648053
2	31	2.54101111	0.83202812	3.06415366	2.79101272	-0.48438638
3	31	2.46427460	0.81311926	3.06415366	2.79101272	-0.49776147
5	31	2.48602260	0.81319424	3.06415366	2.79101272	-0.50107159
10	31	2.45145927	0.81282121	3.06415366	2.79101272	-0.50504432
20	31	2.43838031	0.79702955	3.06415366	2.79101272	-0.51120611
50	31	2.46279162	0.79778883	3.06415366	2.79101272	-0.49354779
100	31	2.47466873	0.79815346	3.06415366	2.79101272	-0.48843071

